Comparison of Data Reduction Criteria for Online Gaussian Processes

Gaussian Processes (GPs) are widely used for regression and system identification due to their flexibility and ability to quantify uncertainty. However, their computational complexity limits their applicability to small datasets. Moreover in a streaming scenario, more and more datapoints accumulate which is intractable even for Sparse GPs. Online GPs aim to alleviate this problem by e.g. defining a maximum budget of datapoints and removing redundant datapoints. This work provides a unified comparison of several reduction criteria, analyzing both their computational complexity and reduction behavior. The criteria are evaluated on benchmark functions and real-world datasets, including dynamic system identification tasks. Additionally, acceptance criteria are proposed to further filter out redundant datapoints. This work yields practical guidelines for choosing a suitable criterion for an online GP algorithm.

==> Building_Error_N.dat <==
x PredictiveEntropy MeanRelevance MLL
5.000000000000000278e-02 7.608000000000000000e+03 6.253000000000000000e+03 5.962000000000000000e+03
7.499999999999999722e-02 3.785000000000000000e+03 2.851000000000000000e+03 2.669000000000000000e+03
1.000000000000000056e-01 1.853000000000000000e+03 1.238000000000000000e+03 1.058000000000000000e+03
1.250000000000000000e-01 6.440000000000000000e+02 4.150000000000000000e+02 3.890000000000000000e+02
1.499999999999999944e-01 1.570000000000000000e+02 1.480000000000000000e+02 1.290000000000000000e+02
1.749999999999999889e-01 6.400000000000000000e+01 6.400000000000000000e+01 6.200000000000000000e+01
2.000000000000000111e-01 3.100000000000000000e+01 3.400000000000000000e+01 3.100000000000000000e+01
2.250000000000000056e-01 2.100000000000000000e+01 2.100000000000000000e+01 2.100000000000000000e+01
2.500000000000000000e-01 1.500000000000000000e+01 1.700000000000000000e+01 1.600000000000000000e+01


==> Building_Error_SMSE.dat <==
x PredictiveEntropy MeanRelevance MLL
5.000000000000000278e-02 7.752849658994824811e-01 4.293862521474771099e-01 4.264659420554101077e-01
7.499999999999999722e-02 5.995516296975531567e-01 4.520882499728979820e-01 4.339055065129117095e-01
1.000000000000000056e-01 5.974167749952563611e-01 4.117129437937631087e-01 4.255357521457286962e-01
1.250000000000000000e-01 6.219204192820885213e-01 4.303153118452470727e-01 4.153785323392256146e-01
1.499999999999999944e-01 4.244534896937509072e-01 4.248985015565993062e-01 4.604553860604835847e-01
1.749999999999999889e-01 4.456279786741241811e-01 4.414866313000448961e-01 4.451450458771966101e-01
2.000000000000000111e-01 4.665769689536352072e-01 4.386633026049234219e-01 4.439175803009339782e-01
2.250000000000000056e-01 4.803972581228589944e-01 4.728368285448413810e-01 4.593561991636189168e-01
2.500000000000000000e-01 4.843259242250770868e-01 4.729971825556812948e-01 4.825522253692772767e-01


==> Building_Error_Var.dat <==
x PredictiveEntropy MeanRelevance MLL
5.000000000000000278e-02 2.477303469313999916e-04 2.630761311400000094e-04 4.145222552162999841e-04
7.499999999999999722e-02 2.479018612198999978e-04 2.650391888677000249e-04 4.199206143736999765e-04
1.000000000000000056e-01 2.477881173305000045e-04 2.790946973361000186e-04 3.870966321317999975e-04
1.250000000000000000e-01 2.639002124194999763e-04 2.870851431933999745e-04 4.000564364757000176e-04
1.499999999999999944e-01 3.450824966000999908e-04 4.166731009333000208e-04 4.286100294540000073e-04
1.749999999999999889e-01 5.560952923462000310e-04 6.536996538163999905e-04 5.615586236055999719e-04
2.000000000000000111e-01 1.048364026679100098e-03 1.079856864681100074e-03 1.046353384826499960e-03
2.250000000000000056e-01 1.244896895809500040e-03 1.308500610872100067e-03 1.306363000754099963e-03
2.500000000000000000e-01 1.385362707320399959e-03 1.440432480434199972e-03 1.386385282527299910e-03


==> Building_Reject_Error_N.dat <==
x PredictiveEntropy MeanRelevance MLL
5.000000000000000278e-02 7.820000000000000000e+02 6.253000000000000000e+03 5.780000000000000000e+02
7.499999999999999722e-02 5.830000000000000000e+02 2.851000000000000000e+03 5.170000000000000000e+02
1.000000000000000056e-01 3.670000000000000000e+02 1.238000000000000000e+03 4.390000000000000000e+02
1.250000000000000000e-01 2.530000000000000000e+02 4.150000000000000000e+02 3.020000000000000000e+02
1.499999999999999944e-01 1.230000000000000000e+02 1.480000000000000000e+02 1.290000000000000000e+02
1.749999999999999889e-01 6.300000000000000000e+01 6.400000000000000000e+01 6.200000000000000000e+01
2.000000000000000111e-01 3.100000000000000000e+01 3.400000000000000000e+01 3.100000000000000000e+01
2.250000000000000056e-01 2.100000000000000000e+01 2.100000000000000000e+01 2.100000000000000000e+01
2.500000000000000000e-01 1.500000000000000000e+01 1.700000000000000000e+01 1.600000000000000000e+01


==> Building_Reject_Error_SMSE.dat <==
x PredictiveEntropy MeanRelevance MLL
5.000000000000000278e-02 7.367044585987790883e-01 4.293862521474771099e-01 4.162396739970112836e-01
7.499999999999999722e-02 5.876065869213791260e-01 4.520882499728979820e-01 4.162396739970111725e-01
1.000000000000000056e-01 5.954296210956124824e-01 4.117129437937631087e-01 4.213164625255582107e-01
1.250000000000000000e-01 5.799186076579176952e-01 4.303153118452470727e-01 4.183802304594302912e-01
1.499999999999999944e-01 4.252305113297968897e-01 4.248985015565993062e-01 4.604553860604835847e-01
1.749999999999999889e-01 4.456279786741241811e-01 4.414866313000448961e-01 4.451450458771966101e-01
2.000000000000000111e-01 4.665769689536352072e-01 4.386633026049234219e-01 4.439175803009339782e-01
2.250000000000000056e-01 4.803972581228589944e-01 4.728368285448413810e-01 4.593561991636189168e-01
2.500000000000000000e-01 4.843259242250770868e-01 4.729971825556812948e-01 4.825522253692772767e-01


==> Building_Reject_Error_Var.dat <==
x PredictiveEntropy MeanRelevance MLL
5.000000000000000278e-02 2.463899325991000117e-04 2.630761311400000094e-04 4.252409830610000231e-04
7.499999999999999722e-02 2.494613257612000000e-04 2.650391888677000249e-04 4.252409830610000231e-04
1.000000000000000056e-01 2.467000789522000087e-04 2.790946973361000186e-04 3.996944039363000160e-04
1.250000000000000000e-01 2.663555904676999831e-04 2.870851431933999745e-04 3.951028465403999936e-04
1.499999999999999944e-01 3.503872592166999895e-04 4.166731009333000208e-04 4.286100294540000073e-04
1.749999999999999889e-01 5.560952923462000310e-04 6.536996538163999905e-04 5.615586236055999719e-04
2.000000000000000111e-01 1.048364026679100098e-03 1.079856864681100074e-03 1.046353384826499960e-03
2.250000000000000056e-01 1.244896895809500040e-03 1.308500610872100067e-03 1.306363000754099963e-03
2.500000000000000000e-01 1.385362707320399959e-03 1.440432480434199972e-03 1.386385282527299910e-03


==> Himmelblau.dat <==
x PredictiveEntropy MeanRelevance MLL
1.000000000000000000e+00 3.239635370698123573e+00 3.239635370698123573e+00 3.239635370698123573e+00
2.000000000000000000e+00 2.968917234764974822e+00 1.724140353912680279e+00 1.724140353912680279e+00
3.000000000000000000e+00 2.801486661450228954e+00 9.753267945318127019e-01 9.617461553112869321e-01
4.000000000000000000e+00 2.684711293783293762e+00 7.677395848250448962e-01 7.739087616359062727e-01
5.000000000000000000e+00 2.523033928962118200e+00 6.410811211475309079e-01 6.435989040023184504e-01
6.000000000000000000e+00 2.330182009398152676e+00 6.521995696695653821e-01 6.579360279950843271e-01
7.000000000000000000e+00 1.263759451758724062e+00 5.640947983816965161e-01 5.700292528401000869e-01
8.000000000000000000e+00 1.264711777413143334e+00 5.337401835875633660e-01 4.926240671923872161e-01
9.000000000000000000e+00 1.229271977581064323e+00 4.620211260429651912e-01 4.897926543384022446e-01
1.000000000000000000e+01 8.883288302634767541e-01 4.479841387811109299e-01 4.398418572337366439e-01
1.100000000000000000e+01 7.921642531730445080e-01 4.098769888203176448e-01 4.139784270311939740e-01
1.200000000000000000e+01 7.741581967002909570e-01 3.868410747486662471e-01 3.648588611480865218e-01
1.300000000000000000e+01 7.794031034239992106e-01 4.007382230239490695e-01 3.449948582096604710e-01
1.400000000000000000e+01 5.302794171461632233e-01 3.720824278926878614e-01 3.368782340613479809e-01
1.500000000000000000e+01 5.219104136384946635e-01 3.849305375836108434e-01 3.127089952513688598e-01
1.600000000000000000e+01 5.165521959780915440e-01 3.440260747997502810e-01 3.191013480686506476e-01
1.700000000000000000e+01 5.148318089721413138e-01 3.428913562490834011e-01 3.278984185218973280e-01
1.800000000000000000e+01 4.854418238512890893e-01 3.154533943085656711e-01 3.088221090729367790e-01
1.900000000000000000e+01 4.544469342011863700e-01 3.122587774393464910e-01 2.971446063346609434e-01
2.000000000000000000e+01 4.586949811479094086e-01 3.022536687136186950e-01 2.949621181299547090e-01
2.100000000000000000e+01 4.223239375025460984e-01 3.056384641694380178e-01 2.777531501635947531e-01
2.200000000000000000e+01 4.258842460203284275e-01 3.088596973989902184e-01 2.765955716639875162e-01
2.300000000000000000e+01 4.092579769943064938e-01 2.896947482864778989e-01 2.772805699546238012e-01
2.400000000000000000e+01 4.059588244594836692e-01 2.886614582762911940e-01 2.797066801854722340e-01
2.500000000000000000e+01 3.809588902567929702e-01 2.748474871556992882e-01 2.782592124098824393e-01
2.600000000000000000e+01 3.700894314274439378e-01 2.724924257170879272e-01 2.764697012672934218e-01
2.700000000000000000e+01 3.682786012013927190e-01 2.714127090501255446e-01 2.810879339361948004e-01
2.800000000000000000e+01 3.385080059450483736e-01 2.725796050414361904e-01 2.691336177908028593e-01
2.900000000000000000e+01 3.341302366554576575e-01 2.689119075821448934e-01 2.703980043198484506e-01
3.000000000000000000e+01 3.341491908434659486e-01 2.684537568020678999e-01 2.681637229412429102e-01
3.100000000000000000e+01 3.362358373722825200e-01 2.632357336072098652e-01 2.692563162824707645e-01
3.200000000000000000e+01 3.334647495352762170e-01 2.627554221787097299e-01 2.624609015838000881e-01
3.300000000000000000e+01 3.187339172476157945e-01 2.614030821668199556e-01 2.637180908794047873e-01
3.400000000000000000e+01 3.174180430294930022e-01 2.607782687976405445e-01 2.637371231361914647e-01
3.500000000000000000e+01 3.088062918985938765e-01 2.589560971802343237e-01 2.646907045571769146e-01
3.600000000000000000e+01 3.014529700655885769e-01 2.542161837511694999e-01 2.624745916897471831e-01
3.700000000000000000e+01 2.879295490790673706e-01 2.564346755453270621e-01 2.606178220702365378e-01
3.800000000000000000e+01 2.856779964329045907e-01 2.508280999557719326e-01 2.616175233671066414e-01
3.900000000000000000e+01 2.833780194338946790e-01 2.515005697523163275e-01 2.553767762573246891e-01
4.000000000000000000e+01 2.802888007637057699e-01 2.519772636819179734e-01 2.557593779299400238e-01
4.100000000000000000e+01 2.797595838716295802e-01 2.464071789522183364e-01 2.548304194237054343e-01
4.200000000000000000e+01 2.790865942194609151e-01 2.459646161483197147e-01 2.493009321263615075e-01
4.300000000000000000e+01 2.789925731929115971e-01 2.459889227348227569e-01 2.498699513648188486e-01
4.400000000000000000e+01 2.669691239261263171e-01 2.428206044309975109e-01 2.492128222035428498e-01
4.500000000000000000e+01 2.675696806105045678e-01 2.436042551397050726e-01 2.491519899967260809e-01
4.600000000000000000e+01 2.669477724930314211e-01 2.442042378989379425e-01 2.446507534481394130e-01
4.700000000000000000e+01 2.644637284813221578e-01 2.445069859776271282e-01 2.458677643389996781e-01
4.800000000000000000e+01 2.634640915966497410e-01 2.443011144186842398e-01 2.446524361701240546e-01
4.900000000000000000e+01 2.634219007831014037e-01 2.420782239996391028e-01 2.423530677140282308e-01
5.000000000000000000e+01 2.615400181696586612e-01 2.397504613204528012e-01 2.421290511724964178e-01
5.100000000000000000e+01 2.573824567232104177e-01 2.398762987930805335e-01 2.417745855421656043e-01
5.200000000000000000e+01 2.574230816226973362e-01 2.395590212378792827e-01 2.436693601150488053e-01
5.300000000000000000e+01 2.537468526464959906e-01 2.393989535161650251e-01 2.414128474086026932e-01
5.400000000000000000e+01 2.521942413331650923e-01 2.381405417505456090e-01 2.403172940360934207e-01
5.500000000000000000e+01 2.510808548976331545e-01 2.398718758344657587e-01 2.415923503804008055e-01
5.600000000000000000e+01 2.504298665770422483e-01 2.400280596788480214e-01 2.424163818180396501e-01
5.700000000000000000e+01 2.484982362720772608e-01 2.409644989088282063e-01 2.398819558233501181e-01
5.800000000000000000e+01 2.484325537694635766e-01 2.398544036399091473e-01 2.389600378167607286e-01
5.900000000000000000e+01 2.477936599279980945e-01 2.403086228278095982e-01 2.387431796760817737e-01
6.000000000000000000e+01 2.478446058530153762e-01 2.379978569301605951e-01 2.387391413776643045e-01
6.100000000000000000e+01 2.474017101375595995e-01 2.389516664971243765e-01 2.383606469466500177e-01
6.200000000000000000e+01 2.481979889883713097e-01 2.399962098620404549e-01 2.387764514550201334e-01
6.300000000000000000e+01 2.487344154775663063e-01 2.387349339310901319e-01 2.395912380748535520e-01
6.400000000000000000e+01 2.476561430240319939e-01 2.395567113689425487e-01 2.386230078675452004e-01
6.500000000000000000e+01 2.455430402795169276e-01 2.400038576323136885e-01 2.394851599808472120e-01
6.600000000000000000e+01 2.458635485558431644e-01 2.392850944140139380e-01 2.399240575157567390e-01
6.700000000000000000e+01 2.453641658212792342e-01 2.389874770620100952e-01 2.405133795985995304e-01
6.800000000000000000e+01 2.436152112369904255e-01 2.387672400619100799e-01 2.402992345568409627e-01
6.900000000000000000e+01 2.436230666098567754e-01 2.395776667277376148e-01 2.407823973494799541e-01
7.000000000000000000e+01 2.436363702857103353e-01 2.395786135853782139e-01 2.406619343234620845e-01
7.100000000000000000e+01 2.425261466811276245e-01 2.383718171410427467e-01 2.408921864988295414e-01
7.200000000000000000e+01 2.408005681405563647e-01 2.381885290867454819e-01 2.408485101969884135e-01
7.300000000000000000e+01 2.417007572731381948e-01 2.384006394538727702e-01 2.409366402509433569e-01
7.400000000000000000e+01 2.408338327924858802e-01 2.379848357215985644e-01 2.407999208497111909e-01
7.500000000000000000e+01 2.408233620179251466e-01 2.385379204269071352e-01 2.395306196689121758e-01
7.600000000000000000e+01 2.415133236951762519e-01 2.383943459275302823e-01 2.391211746061076837e-01
7.700000000000000000e+01 2.416362121642420535e-01 2.389357530453939948e-01 2.391391278719948721e-01
7.800000000000000000e+01 2.416491239547848002e-01 2.384425359044874126e-01 2.392422564486749170e-01
7.900000000000000000e+01 2.407429644348781650e-01 2.385224826322454306e-01 2.387639831474388796e-01
8.000000000000000000e+01 2.413015022500462348e-01 2.388593140025541406e-01 2.385571111100434905e-01
8.100000000000000000e+01 2.415045436359339326e-01 2.388927624435078501e-01 2.388927624435078501e-01
8.200000000000000000e+01 2.413252716953299959e-01 2.388831577143116225e-01 2.392674742374612529e-01
8.300000000000000000e+01 2.411040166395436446e-01 2.392570099008640983e-01 2.392570099008640983e-01
8.400000000000000000e+01 2.410633984113204897e-01 2.394252787586844122e-01 2.392598408579128255e-01
8.500000000000000000e+01 2.417950173130435920e-01 2.392279736869439843e-01 2.390615643106704657e-01
8.600000000000000000e+01 2.411561861240173743e-01 2.392079456030242746e-01 2.390883378733985876e-01
8.700000000000000000e+01 2.409648917642449040e-01 2.392317951748579585e-01 2.392562832711005449e-01
8.800000000000000000e+01 2.402837342893546224e-01 2.392331489377091391e-01 2.392331489377091391e-01
8.900000000000000000e+01 2.403336911055847791e-01 2.393638740466527137e-01 2.393638740466527137e-01
9.000000000000000000e+01 2.401924750652840723e-01 2.394706929469383461e-01 2.394706929469383461e-01
9.100000000000000000e+01 2.401327364327099645e-01 2.394435319333865775e-01 2.394435319333865775e-01
9.200000000000000000e+01 2.392524746130636482e-01 2.393221722255308714e-01 2.393221722255308714e-01
9.300000000000000000e+01 2.401188350789971726e-01 2.393210211794380426e-01 2.395064595641155647e-01
9.400000000000000000e+01 2.401971889768008128e-01 2.395055860438641548e-01 2.395055860438641548e-01
9.500000000000000000e+01 2.408231618507628569e-01 2.394682364380293638e-01 2.395529064947655717e-01
9.600000000000000000e+01 2.400757126824143994e-01 2.395141557268276045e-01 2.395141557268276045e-01
9.700000000000000000e+01 2.404212910371900658e-01 2.396489410864630631e-01 2.396489410864630631e-01
9.800000000000000000e+01 2.402795436392444750e-01 2.396369591761504658e-01 2.396369591761504658e-01
9.900000000000000000e+01 2.399999295793863729e-01 2.396535393969079497e-01 2.396535393969079497e-01
1.000000000000000000e+02 2.394284190061438944e-01 2.396437204076197203e-01 2.396437204076197203e-01


==> Rastrigin.dat <==
x PredictiveEntropy MeanRelevance MLL
1.000000000000000000e+00 5.323606919063193388e+00 5.323606919063193388e+00 5.323606919063193388e+00
2.000000000000000000e+00 5.029648550632790815e+00 4.047946878061226883e+00 4.024786219001798671e+00
3.000000000000000000e+00 4.912523274580081534e+00 2.862892180591186442e+00 2.837213384196590749e+00
4.000000000000000000e+00 4.437856369115470656e+00 1.789566269314455838e+00 1.669157942197613265e+00
5.000000000000000000e+00 3.640911688840512639e+00 7.591252188916801646e-01 6.070153403338149900e-01
6.000000000000000000e+00 3.569080825056870410e+00 5.530592635603535090e-01 4.296112092949848638e-01
7.000000000000000000e+00 3.340452876712094898e+00 4.649151170670629551e-01 3.755199063425279649e-01
8.000000000000000000e+00 3.252867016104945996e+00 3.971209865581520337e-01 3.180640745522321233e-01
9.000000000000000000e+00 3.122715944910072317e+00 4.270180176587612397e-01 2.760603724440973683e-01
1.000000000000000000e+01 3.099373430292322151e+00 4.464229671448209924e-01 2.722344298699843623e-01
1.100000000000000000e+01 2.671919046983935786e+00 3.841075091345549364e-01 2.927777957972727552e-01
1.200000000000000000e+01 2.433979397504569597e+00 3.490760346672429626e-01 2.475008743468712913e-01
1.300000000000000000e+01 1.617910636529943602e+00 3.131409555882781470e-01 2.476702606804122575e-01
1.400000000000000000e+01 1.504159177233754585e+00 2.884069921304265316e-01 2.263010545747487778e-01
1.500000000000000000e+01 1.327886571796287107e+00 2.602823167347091959e-01 1.971628603988996586e-01
1.600000000000000000e+01 1.339921787117560825e+00 2.578180024421286576e-01 1.988278388552061071e-01
1.700000000000000000e+01 1.275258150395008894e+00 2.357970089036214578e-01 1.822594871609545530e-01
1.800000000000000000e+01 7.613635983107276406e-01 2.265439709411743718e-01 1.716069814222679346e-01
1.900000000000000000e+01 6.915619579766905112e-01 2.147919757418521036e-01 1.623127194549673913e-01
2.000000000000000000e+01 6.938805366986550149e-01 1.865459273018144071e-01 1.577523005278277934e-01
2.100000000000000000e+01 6.940621727584952438e-01 1.602199633373212195e-01 1.527297633790551945e-01
2.200000000000000000e+01 6.771821966001460025e-01 1.450279565708713081e-01 1.457543396349508247e-01
2.300000000000000000e+01 6.285204079908625063e-01 1.309248093912619981e-01 1.468915380529799419e-01
2.400000000000000000e+01 4.895931808229170290e-01 1.306624132360865165e-01 1.355047077387223076e-01
2.500000000000000000e+01 3.270496358005063886e-01 1.285677423244833417e-01 1.317630291975225021e-01
2.600000000000000000e+01 2.868832540991920754e-01 1.289137412945132177e-01 1.246268018768983410e-01
2.700000000000000000e+01 2.823044487331798913e-01 1.259530042249313586e-01 1.236072665829895251e-01
2.800000000000000000e+01 2.815256899553091885e-01 1.215049146583957046e-01 1.154114828655255498e-01
2.900000000000000000e+01 2.553506693778496150e-01 1.202805735544304894e-01 1.129549956733409966e-01
3.000000000000000000e+01 2.396277794114001491e-01 1.171040507294404259e-01 1.126747989689111801e-01
3.100000000000000000e+01 2.348718345452974754e-01 1.178543561769846704e-01 1.116654933858934190e-01
3.200000000000000000e+01 2.333621872915679629e-01 1.113892102061204842e-01 1.072356417916560389e-01
3.300000000000000000e+01 1.883355559179213101e-01 1.102716496596808649e-01 1.051250683734310798e-01
3.400000000000000000e+01 1.731527362257930802e-01 1.086702748120038364e-01 1.036912825724307929e-01
3.500000000000000000e+01 1.632362141913416831e-01 1.056556904441071365e-01 1.037177694334306122e-01
3.600000000000000000e+01 1.598062478711416989e-01 1.049832853218737455e-01 1.035539474852837094e-01
3.700000000000000000e+01 1.585652463574309390e-01 1.048991660967422551e-01 1.029226476313638838e-01
3.800000000000000000e+01 1.585660746651308683e-01 1.003142472831108079e-01 1.005285378530090812e-01
3.900000000000000000e+01 1.550237913977869364e-01 1.008748548415473040e-01 9.989298119276376897e-02
4.000000000000000000e+01 1.471610355935301095e-01 1.010492874915614181e-01 9.743266072077506890e-02
4.100000000000000000e+01 1.454479820694917769e-01 9.950924013623685394e-02 9.711754136384781466e-02
4.200000000000000000e+01 1.439017247975411806e-01 1.003671754527759169e-01 9.682972883751524151e-02
4.300000000000000000e+01 1.407559685306736252e-01 9.696730361293452727e-02 9.514665756626472515e-02
4.400000000000000000e+01 1.412829132984676217e-01 9.582087737849064035e-02 9.274794036473041348e-02
4.500000000000000000e+01 1.381012238753444588e-01 9.450734692836018636e-02 9.225285866507643151e-02
4.600000000000000000e+01 1.382204050313480537e-01 9.196405125402679070e-02 9.124878868098945661e-02
4.700000000000000000e+01 1.371412003863478613e-01 9.103346660239196309e-02 9.167494236446703526e-02
4.800000000000000000e+01 1.272784569055877002e-01 9.060128730875405267e-02 9.054593106010838666e-02
4.900000000000000000e+01 1.274850984329398418e-01 8.903483248848648168e-02 8.957533687841841286e-02
5.000000000000000000e+01 1.252808663085619167e-01 8.891343720617823909e-02 8.743001241377078292e-02
5.100000000000000000e+01 1.187406178230081405e-01 8.790038341752925977e-02 8.646369517637968183e-02
5.200000000000000000e+01 1.178392785629847617e-01 8.725014270642129921e-02 8.602660947411543135e-02
5.300000000000000000e+01 1.180143124509260288e-01 8.577827880071678401e-02 8.587941893371997537e-02
5.400000000000000000e+01 1.157407596405139322e-01 8.565660303068704795e-02 8.458616813869365703e-02
5.500000000000000000e+01 1.155968515556040355e-01 8.429378534800711920e-02 8.464227183216067874e-02
5.600000000000000000e+01 1.132924136068070298e-01 8.337958160465509805e-02 8.428385410191366334e-02
5.700000000000000000e+01 1.122270344708973661e-01 8.374202077922583698e-02 8.296284778332380094e-02
5.800000000000000000e+01 1.041522836850083678e-01 8.341312875440751173e-02 8.262403995999065276e-02
5.900000000000000000e+01 1.034504910418901080e-01 8.390261809281464311e-02 8.219756377657748414e-02
6.000000000000000000e+01 1.034562037550371127e-01 8.364786511684769998e-02 8.229476966827373174e-02
6.100000000000000000e+01 1.035014450283786719e-01 8.355472451081610852e-02 8.241418336639468045e-02
6.200000000000000000e+01 1.033133573546365924e-01 8.325913232549821130e-02 8.197724167052192201e-02
6.300000000000000000e+01 1.032689334547647608e-01 8.275475286179906353e-02 8.147104747361823274e-02
6.400000000000000000e+01 1.012299101207785601e-01 8.157168268376056852e-02 8.028246005195581458e-02
6.500000000000000000e+01 1.012876110604877394e-01 8.131263798859227065e-02 7.998085102399879465e-02
6.600000000000000000e+01 9.930801514561909960e-02 8.093278999895106574e-02 8.037316131847517531e-02
6.700000000000000000e+01 9.885424867887682154e-02 8.091656785196037205e-02 7.949541365852434704e-02
6.800000000000000000e+01 9.499899509016501709e-02 8.064914310038388823e-02 7.906584343083487842e-02
6.900000000000000000e+01 9.062442471236722974e-02 8.063292931664511887e-02 7.840027247337581773e-02
7.000000000000000000e+01 9.067765381067779962e-02 8.063453134082683438e-02 7.820564758186837606e-02
7.100000000000000000e+01 9.053910102057087517e-02 8.004392078260323673e-02 7.820599468964162249e-02
7.200000000000000000e+01 9.048309043445418309e-02 7.961319187669992081e-02 7.823000215060017803e-02
7.300000000000000000e+01 8.997809002153750457e-02 7.872575388588085032e-02 7.872575388588085032e-02
7.400000000000000000e+01 8.994812077202095357e-02 7.820019102635912545e-02 7.820019102635912545e-02
7.500000000000000000e+01 8.996555527145176645e-02 7.761686948985571655e-02 7.785810211648537538e-02
7.600000000000000000e+01 8.994332934817747538e-02 7.787755632920348448e-02 7.812222724072777347e-02
7.700000000000000000e+01 8.931981376017514296e-02 7.745608383274371622e-02 7.753737935685889315e-02
7.800000000000000000e+01 8.928099112157361628e-02 7.716368234080937805e-02 7.753517755687908131e-02
7.900000000000000000e+01 8.906413735060264569e-02 7.702421554373718726e-02 7.725097573027794873e-02
8.000000000000000000e+01 8.840973373435496996e-02 7.692880368661741963e-02 7.720731130446019386e-02
8.100000000000000000e+01 8.720077417814235676e-02 7.699890231095363191e-02 7.705117264046928982e-02
8.200000000000000000e+01 8.660395026350321823e-02 7.683406424862786188e-02 7.697831515423027293e-02
8.300000000000000000e+01 8.512492973194876744e-02 7.686908884182361290e-02 7.704559127711815836e-02
8.400000000000000000e+01 8.201403465419421224e-02 7.675259343334961404e-02 7.691230157817539881e-02
8.500000000000000000e+01 8.114377481542808801e-02 7.667906925891407321e-02 7.698317805459836682e-02
8.600000000000000000e+01 8.055331738678522813e-02 7.669949245101878588e-02 7.686935188003751751e-02
8.700000000000000000e+01 8.034706469348402991e-02 7.671943115130283597e-02 7.690955108870482781e-02
8.800000000000000000e+01 7.987121338540258131e-02 7.681905551126823328e-02 7.678642663916043776e-02
8.900000000000000000e+01 7.987585310659793547e-02 7.689351362719738792e-02 7.688170288836831956e-02
9.000000000000000000e+01 7.978828749132595155e-02 7.692973273132548695e-02 7.690159199525337108e-02
9.100000000000000000e+01 7.922599032937450991e-02 7.692719468822593887e-02 7.694000872088080367e-02
9.200000000000000000e+01 7.920966443031307591e-02 7.687791013188796652e-02 7.697498470785706093e-02
9.300000000000000000e+01 7.899268652364224708e-02 7.691470884962210708e-02 7.697064869708102053e-02
9.400000000000000000e+01 7.868490139310482800e-02 7.693336244732122686e-02 7.692126009983583923e-02
9.500000000000000000e+01 7.807585115089210603e-02 7.689089570173375521e-02 7.688095016906787427e-02
9.600000000000000000e+01 7.808293633248958310e-02 7.689172631745060105e-02 7.687643491145777774e-02
9.700000000000000000e+01 7.794607205016848561e-02 7.686791400619516490e-02 7.685392569368466875e-02
9.800000000000000000e+01 7.770090424231383686e-02 7.687228146552467500e-02 7.687259710214311426e-02
9.900000000000000000e+01 7.710312617881519281e-02 7.687775063216263638e-02 7.686734352477984922e-02
1.000000000000000000e+02 7.686423503361521081e-02 7.687808093979879576e-02 7.687295045352804390e-02


==> Rosenbrock.dat <==
x PredictiveEntropy MeanRelevance MLL
1.000000000000000000e+00 1.696787903507573247e+00 1.696787903507573247e+00 1.696787903507573247e+00
2.000000000000000000e+00 9.939781851551031666e-01 9.939781851551031666e-01 9.939781851551031666e-01
3.000000000000000000e+00 9.916930476223546620e-01 3.124610747551628265e-01 3.124610747551628265e-01
4.000000000000000000e+00 3.109970231311345867e-01 2.447575947306463717e-01 2.725279294624211035e-01
5.000000000000000000e+00 3.106006883200542745e-01 2.065421386587677488e-01 2.188770541381125367e-01
6.000000000000000000e+00 2.443048764474139989e-01 1.545336027653641253e-01 1.545336027653641253e-01
7.000000000000000000e+00 2.167906404444701896e-01 1.568355218539112805e-01 1.504752117505615827e-01
8.000000000000000000e+00 2.148373257774351397e-01 1.736424363162621387e-01 1.694319812190845653e-01
9.000000000000000000e+00 2.114033453421327036e-01 1.364500953515318804e-01 1.401698007116977118e-01
1.000000000000000000e+01 1.995069985490269815e-01 1.553853732354519290e-01 1.375381699577473693e-01
1.100000000000000000e+01 2.006502816281583168e-01 1.224029410799959833e-01 1.506543552978729938e-01
1.200000000000000000e+01 1.943825128554346471e-01 1.152524177795187926e-01 1.111745806213969012e-01
1.300000000000000000e+01 1.872578795427466136e-01 1.130133265891148098e-01 1.129120060709482981e-01
1.400000000000000000e+01 1.553226538538545198e-01 1.123895517821775492e-01 9.398337886802739238e-02
1.500000000000000000e+01 1.583755781872208945e-01 1.041301314184727017e-01 8.974502954376395447e-02
1.600000000000000000e+01 1.566588946617765432e-01 1.043588637941076369e-01 1.006307855795848805e-01
1.700000000000000000e+01 1.520481313068755558e-01 9.516888751491550669e-02 9.599279301460850178e-02
1.800000000000000000e+01 1.412297251285797584e-01 8.969850075340561613e-02 9.537807675332618529e-02
1.900000000000000000e+01 1.412728806687530980e-01 8.357416106137721679e-02 1.024295234523599912e-01
2.000000000000000000e+01 1.410530990461535961e-01 8.798703346760503030e-02 8.763238617294109856e-02
2.100000000000000000e+01 1.413566051197819029e-01 8.728314949616733376e-02 9.084227674383760220e-02
2.200000000000000000e+01 1.331380588472157733e-01 8.647860919060527951e-02 8.835181743497813600e-02
2.300000000000000000e+01 1.332384571650915561e-01 8.063040044210496859e-02 8.740424567428603519e-02
2.400000000000000000e+01 1.286025038938210241e-01 8.128911597885633833e-02 8.761100030327383104e-02
2.500000000000000000e+01 1.285917207143600360e-01 7.600001982748723350e-02 8.235140825403336473e-02
2.600000000000000000e+01 1.288546674445196494e-01 7.223616377262326305e-02 8.158051844943352282e-02
2.700000000000000000e+01 1.272180874515213278e-01 7.141761155871011180e-02 8.153037708322159738e-02
2.800000000000000000e+01 1.102718892591567773e-01 7.134996781817058709e-02 7.830717346416546376e-02
2.900000000000000000e+01 1.102662159146490656e-01 7.083900464315424916e-02 7.760408560879362982e-02
3.000000000000000000e+01 1.081331731070822727e-01 7.049598182611273300e-02 7.452530013805473696e-02
3.100000000000000000e+01 9.312974193777477649e-02 6.935936327658252798e-02 7.415863623623845935e-02
3.200000000000000000e+01 9.293115309784535927e-02 6.872646454211198130e-02 7.428298580769579496e-02
3.300000000000000000e+01 9.253027567400277931e-02 6.759817178791510672e-02 7.242922372018532895e-02
3.400000000000000000e+01 9.223812163427831667e-02 6.763585976109079412e-02 7.198953447232707414e-02
3.500000000000000000e+01 9.211399844033051065e-02 6.731222230571734522e-02 6.949238865288956402e-02
3.600000000000000000e+01 9.241734864942767469e-02 6.687518414430874969e-02 6.899599232667162629e-02
3.700000000000000000e+01 9.319385816828627822e-02 6.649097811636880961e-02 6.752100566298613327e-02
3.800000000000000000e+01 8.613894369812781504e-02 6.617439143899926657e-02 6.749217699817822158e-02
3.900000000000000000e+01 8.429663701797383835e-02 6.603491836264473169e-02 6.679552241111882949e-02
4.000000000000000000e+01 8.349631923314380921e-02 6.620679180318134183e-02 6.682356005435600987e-02
4.100000000000000000e+01 8.216354054883946711e-02 6.508338850151998423e-02 6.671980892398578222e-02
4.200000000000000000e+01 8.146557229396836353e-02 6.497657389670909167e-02 6.581476699222105209e-02
4.300000000000000000e+01 8.128031132114646451e-02 6.466773743505233041e-02 6.562928899526283832e-02
4.400000000000000000e+01 8.127832380261361400e-02 6.444244556139512581e-02 6.573146228017190396e-02
4.500000000000000000e+01 8.189036223188017605e-02 6.416067500451783090e-02 6.561382385560679542e-02
4.600000000000000000e+01 8.161998189888332311e-02 6.419035235948856999e-02 6.550801683854089175e-02
4.700000000000000000e+01 8.127731080872695191e-02 6.418077155431832492e-02 6.530123787643876687e-02
4.800000000000000000e+01 8.113543130739890585e-02 6.437376919177945078e-02 6.527890231852510883e-02
4.900000000000000000e+01 8.103492198043514561e-02 6.442557469208985699e-02 6.449522146930353195e-02
5.000000000000000000e+01 8.103380474233869146e-02 6.413612641659179048e-02 6.458151955436684799e-02
5.100000000000000000e+01 8.105715217901876546e-02 6.395364505533160382e-02 6.432144326841111870e-02
5.200000000000000000e+01 8.056136908425458321e-02 6.403019488487897426e-02 6.413556574310423641e-02
5.300000000000000000e+01 8.054336966605690762e-02 6.407398288178772772e-02 6.402279740525272655e-02
5.400000000000000000e+01 8.021618938677246846e-02 6.391533796844862947e-02 6.387495448768533424e-02
5.500000000000000000e+01 8.007008603982798678e-02 6.382920328655980469e-02 6.375365165908854215e-02
5.600000000000000000e+01 7.857587079521131945e-02 6.367279160487651635e-02 6.368272732040540507e-02
5.700000000000000000e+01 7.482023997634298929e-02 6.358145817736415850e-02 6.362539032419647911e-02
5.800000000000000000e+01 7.465670922903558382e-02 6.342555355251304483e-02 6.357478978354488830e-02
5.900000000000000000e+01 7.370226184147277149e-02 6.343943492653028593e-02 6.355580011189998491e-02
6.000000000000000000e+01 7.359033366568118462e-02 6.333913400779328517e-02 6.344600583942275329e-02
6.100000000000000000e+01 7.359669548986176590e-02 6.330053655918789490e-02 6.338842298602577474e-02
6.200000000000000000e+01 7.328820705056894591e-02 6.326223087130804223e-02 6.334845607697767167e-02
6.300000000000000000e+01 7.275124346242413387e-02 6.326839895892814869e-02 6.319462949323614853e-02
6.400000000000000000e+01 7.264564293653655302e-02 6.326202209823703071e-02 6.326793103081833347e-02
6.500000000000000000e+01 6.950680294097921763e-02 6.322431788365637240e-02 6.327278795929974775e-02
6.600000000000000000e+01 6.950690951884293256e-02 6.330148083047480723e-02 6.322056680454976596e-02
6.700000000000000000e+01 6.947643253499388716e-02 6.330096879876979943e-02 6.318533856359700995e-02
6.800000000000000000e+01 6.961347812838285243e-02 6.327810274883906294e-02 6.317935879010476430e-02
6.900000000000000000e+01 6.962031609473645632e-02 6.330279668712854302e-02 6.313557494061285136e-02
7.000000000000000000e+01 6.959859443056626294e-02 6.314717950257446588e-02 6.307422640336807218e-02
7.100000000000000000e+01 6.953933749832945377e-02 6.314147520684011694e-02 6.307370708546281013e-02
7.200000000000000000e+01 6.942838994434537281e-02 6.315894800234381212e-02 6.303387495617611413e-02
7.300000000000000000e+01 6.944675096114927282e-02 6.311617675686442830e-02 6.300286797634653546e-02
7.400000000000000000e+01 6.952738371318824273e-02 6.308598638606655040e-02 6.296289015431216773e-02
7.500000000000000000e+01 6.949963515071064246e-02 6.307284316323634454e-02 6.298508126008309227e-02
7.600000000000000000e+01 6.863876219264579415e-02 6.303612798018169705e-02 6.302490459195196626e-02
7.700000000000000000e+01 6.863547300350322788e-02 6.299609152423532588e-02 6.304904045158690740e-02
7.800000000000000000e+01 6.861851541322182280e-02 6.300222569892434399e-02 6.303597890443747576e-02
7.900000000000000000e+01 6.861561890459456914e-02 6.299728040386387562e-02 6.301042433194305181e-02
8.000000000000000000e+01 6.858783269767404489e-02 6.303750267963537102e-02 6.300463338428251292e-02
8.100000000000000000e+01 6.845615236811145032e-02 6.305497026620980605e-02 6.296925481165972782e-02
8.200000000000000000e+01 6.717299002383965434e-02 6.302901592644138962e-02 6.297661516984294494e-02
8.300000000000000000e+01 6.712382922324447443e-02 6.299381924168739877e-02 6.299381924168739877e-02
8.400000000000000000e+01 6.711584990806475359e-02 6.301894827580964420e-02 6.301068124097632117e-02
8.500000000000000000e+01 6.682686298117895829e-02 6.303570359433881276e-02 6.302390941951747927e-02
8.600000000000000000e+01 6.650173319841254371e-02 6.303830567136230190e-02 6.301861501356974260e-02
8.700000000000000000e+01 6.642789677535232418e-02 6.305997170731902912e-02 6.304446262627452779e-02
8.800000000000000000e+01 6.510328684718438841e-02 6.307324228571588309e-02 6.304694420872718197e-02
8.900000000000000000e+01 6.510509413253427746e-02 6.306547897207932796e-02 6.306547897207932796e-02
9.000000000000000000e+01 6.510818737385951072e-02 6.307421716061777095e-02 6.307421716061777095e-02
9.100000000000000000e+01 6.496678748630650702e-02 6.307020840493655911e-02 6.307020840493655911e-02
9.200000000000000000e+01 6.495848016532972113e-02 6.306712562460441152e-02 6.306712562460441152e-02
9.300000000000000000e+01 6.472531113370851019e-02 6.305378367420129415e-02 6.305378367420129415e-02
9.400000000000000000e+01 6.419184883483840254e-02 6.306043965980633048e-02 6.306043965980633048e-02
9.500000000000000000e+01 6.418948276301651712e-02 6.306562951576726028e-02 6.306562951576726028e-02
9.600000000000000000e+01 6.382775981283837774e-02 6.307329570091860238e-02 6.307329570091860238e-02
9.700000000000000000e+01 6.379201179200727490e-02 6.308809080402515146e-02 6.308809080402515146e-02
9.800000000000000000e+01 6.379923502705132921e-02 6.309230971857858472e-02 6.309230971857858472e-02
9.900000000000000000e+01 6.314694176455501462e-02 6.309263500596302976e-02 6.309263500596302976e-02
1.000000000000000000e+02 6.315383222759139714e-02 6.309365038353562105e-02 6.309365038353562105e-02


==> Six_Hump_Camel.dat <==
x PredictiveEntropy MeanRelevance MLL
1.000000000000000000e+00 1.922495917266080268e+00 1.922495917266080268e+00 1.922495917266080268e+00
2.000000000000000000e+00 1.906457183347747497e+00 1.147655796485179680e+00 1.183766769687094156e+00
3.000000000000000000e+00 1.186930675246020472e+00 4.287142524278442224e-01 1.170837132757027943e+00
4.000000000000000000e+00 1.206243738501361795e+00 3.645760851255469559e-01 1.880323364854600721e+00
5.000000000000000000e+00 4.726280524474003597e-01 3.745442573031264599e-01 1.617248271784203828e+00
6.000000000000000000e+00 4.086248036139813467e-01 4.092308415898198160e-01 1.188916429376833062e+00
7.000000000000000000e+00 4.950135426027927332e-01 3.818037368939690146e-01 5.142128721700159888e-01
8.000000000000000000e+00 3.017101535566611981e-01 4.137505793156218137e-01 4.328542382393906762e-01
9.000000000000000000e+00 2.542955497711158475e-01 4.082479351707803406e-01 5.353863050264502377e-01
1.000000000000000000e+01 3.579505201483772492e-01 3.905541193927787869e-01 9.135923297013871514e-01
1.100000000000000000e+01 3.928937806920500542e-01 2.168567997596138608e-01 6.655112217724759027e-01
1.200000000000000000e+01 3.974510360652862007e-01 2.267127722411816926e-01 2.624316270499135184e-01
1.300000000000000000e+01 4.019003756375677527e-01 2.428799677408647328e-01 2.149842204805379464e-01
1.400000000000000000e+01 4.146548161081244355e-01 2.500191690068422345e-01 2.695720994775112067e-01
1.500000000000000000e+01 4.044726572006566712e-01 2.362623160665729694e-01 2.587785241593019703e-01
1.600000000000000000e+01 4.078199049368357310e-01 3.548809663022107208e-01 3.666327013962179526e-01
1.700000000000000000e+01 3.853452700195141856e-01 2.792618669089417249e-01 2.606792185398410511e-01
1.800000000000000000e+01 3.503125268645680968e-01 2.688379259017855683e-01 2.374668780643676147e-01
1.900000000000000000e+01 3.542806589583807897e-01 2.997662857059961161e-01 1.831536164382803200e-01
2.000000000000000000e+01 3.133229194968917830e-01 2.059488710464529582e-01 3.666074215395576652e-01
2.100000000000000000e+01 3.052385598751095608e-01 1.530386369898426580e-01 2.687155409976536014e-01
2.200000000000000000e+01 3.162456378767391496e-01 1.200843532932549529e-01 1.546059047430633770e-01
2.300000000000000000e+01 2.847957526496686653e-01 1.391488991342143544e-01 1.557089154071841786e-01
2.400000000000000000e+01 2.848738734238135950e-01 1.008585385425276315e-01 1.043026813422278237e-01
2.500000000000000000e+01 2.672649573473603324e-01 9.398319244395822447e-02 9.995672900108990011e-02
2.600000000000000000e+01 1.899552732573272229e-01 8.183100607165574858e-02 5.338451320521365312e-02
2.700000000000000000e+01 1.437360353344449559e-01 6.024259337073405163e-02 4.923724367170944499e-02
2.800000000000000000e+01 1.264224588296283813e-01 5.687150861901430626e-02 4.094293775340997893e-02
2.900000000000000000e+01 7.713929316976650408e-02 5.568114132324039622e-02 4.196234205570625875e-02
3.000000000000000000e+01 6.661325146441748890e-02 3.860681795306904196e-02 3.890834517060482584e-02
3.100000000000000000e+01 6.573306260899225428e-02 3.791426490767619423e-02 3.355021201595641267e-02
3.200000000000000000e+01 6.567165995328862194e-02 3.774216531544221515e-02 2.989475246011336074e-02
3.300000000000000000e+01 6.488169182098642296e-02 2.867240145842597787e-02 3.646139553063408589e-02
3.400000000000000000e+01 6.443406441423583930e-02 2.650077424094122308e-02 3.652815163389158681e-02
3.500000000000000000e+01 6.696354848542918070e-02 2.736044703131615755e-02 3.417700078266353719e-02
3.600000000000000000e+01 6.235593348112203338e-02 2.754554996474108813e-02 3.491566675506192763e-02
3.700000000000000000e+01 5.864617296723500378e-02 2.682920318717403954e-02 3.315687679552251077e-02
3.800000000000000000e+01 4.331892369079825417e-02 2.718207690043954183e-02 3.326191944219523272e-02
3.900000000000000000e+01 4.066403351321506987e-02 2.653791317511669870e-02 3.302744671923314029e-02
4.000000000000000000e+01 4.059394565777511149e-02 2.842370417786081391e-02 3.270944856495875547e-02
4.100000000000000000e+01 4.069579087440487741e-02 2.867473428426259643e-02 2.853838278642739992e-02
4.200000000000000000e+01 3.083062706897484948e-02 2.898010274916023102e-02 2.845388193776265603e-02
4.300000000000000000e+01 2.912879771942134682e-02 2.843105697375341787e-02 2.865273537323195785e-02
4.400000000000000000e+01 2.916012448079189495e-02 2.805228573255020424e-02 2.918925772061698939e-02
4.500000000000000000e+01 2.955495447707268131e-02 2.858455130039184652e-02 2.952429307777146641e-02
4.600000000000000000e+01 3.000329272273301665e-02 2.915397429856723954e-02 2.986121618593182842e-02
4.700000000000000000e+01 3.020701146105024201e-02 2.829889157754548329e-02 2.944332063122654178e-02
4.800000000000000000e+01 3.029191528115003293e-02 2.894343547288354135e-02 2.895166004121557668e-02
4.900000000000000000e+01 3.023976904684628694e-02 2.913565140605599291e-02 2.854352796471780820e-02
5.000000000000000000e+01 3.058190721125590011e-02 2.882322133661435748e-02 2.852777541949130802e-02
5.100000000000000000e+01 3.011847863865137198e-02 2.861756771508875211e-02 2.827079524114306519e-02
5.200000000000000000e+01 2.990545831347061687e-02 2.795409959252820320e-02 2.847380365120000950e-02
5.300000000000000000e+01 3.021704196025580894e-02 2.828409444580765736e-02 2.893953387771760685e-02
5.400000000000000000e+01 3.122938335659100964e-02 2.816811241592488343e-02 2.898761692978627652e-02
5.500000000000000000e+01 3.124704070399236117e-02 2.773286976015175431e-02 2.898561654981032798e-02
5.600000000000000000e+01 3.082121706753005244e-02 2.778846899611582891e-02 2.834584824843917189e-02
5.700000000000000000e+01 2.974072713289556066e-02 2.778414422921771446e-02 2.836688214760788029e-02
5.800000000000000000e+01 2.966111541001057589e-02 2.729069539884491219e-02 2.860803087779167919e-02
5.900000000000000000e+01 2.929914518925969338e-02 2.731461496664999711e-02 2.827917132590085023e-02
6.000000000000000000e+01 2.942984447784029525e-02 2.752517189657503402e-02 2.827959161796215690e-02
6.100000000000000000e+01 2.884014114857588740e-02 2.736651155350366960e-02 2.829854943380622975e-02
6.200000000000000000e+01 2.879524812091057567e-02 2.739308480244486907e-02 2.796751433627286260e-02
6.300000000000000000e+01 2.880761796858169813e-02 2.756265446090284607e-02 2.780765336915071162e-02
6.400000000000000000e+01 2.884183401849176390e-02 2.762449706221532103e-02 2.733891828883548009e-02
6.500000000000000000e+01 2.845682160603733163e-02 2.743342246696448689e-02 2.741806024085756757e-02
6.600000000000000000e+01 2.861834560592706189e-02 2.730531462879341037e-02 2.741789373396543578e-02
6.700000000000000000e+01 2.863571691906100294e-02 2.736204090192045912e-02 2.757574207177596395e-02
6.800000000000000000e+01 2.861906751476909691e-02 2.751904961108437089e-02 2.764969432177639269e-02
6.900000000000000000e+01 2.870568993435242133e-02 2.745415567008544985e-02 2.779288607861759783e-02
7.000000000000000000e+01 2.859890501955326611e-02 2.723721378002432955e-02 2.743655297641835883e-02
7.100000000000000000e+01 2.856384497635648320e-02 2.736838783161066324e-02 2.736389555568625315e-02
7.200000000000000000e+01 2.864839608394854562e-02 2.751448854897500795e-02 2.715476924888671206e-02
7.300000000000000000e+01 2.875597904674081010e-02 2.729227590693646122e-02 2.713243335069261825e-02
7.400000000000000000e+01 2.878177274749147557e-02 2.712152981482440772e-02 2.726187835200204537e-02
7.500000000000000000e+01 2.891415799476688975e-02 2.726522528671683487e-02 2.727933601743337544e-02
7.600000000000000000e+01 2.879222493858430917e-02 2.720608984195744054e-02 2.726269799479127606e-02
7.700000000000000000e+01 2.893577432894563206e-02 2.720292896699971416e-02 2.727509779809650370e-02
7.800000000000000000e+01 2.849267219501495571e-02 2.703625681122150126e-02 2.729999396865775627e-02
7.900000000000000000e+01 2.851452774872408405e-02 2.706122469844257639e-02 2.736638067554034853e-02
8.000000000000000000e+01 2.845517231715205542e-02 2.723116911096160400e-02 2.735171346166121245e-02
8.100000000000000000e+01 2.838628355079774596e-02 2.731630559918793097e-02 2.735632900282537749e-02
8.200000000000000000e+01 2.838927677576575173e-02 2.739623319923632089e-02 2.738475432894908398e-02
8.300000000000000000e+01 2.840506666905502284e-02 2.735847370606706019e-02 2.747013172073647577e-02
8.400000000000000000e+01 2.842737609253461264e-02 2.732264920141392814e-02 2.740308819515924893e-02
8.500000000000000000e+01 2.786707962654422915e-02 2.735997966303811355e-02 2.733949045353736840e-02
8.600000000000000000e+01 2.788090601069912605e-02 2.727542117857069751e-02 2.715095924710975508e-02
8.700000000000000000e+01 2.782488976888101637e-02 2.727519446428895364e-02 2.716639027082133270e-02
8.800000000000000000e+01 2.786899001178416713e-02 2.725537929032183226e-02 2.712821332440096961e-02
8.900000000000000000e+01 2.787615028906772346e-02 2.727733144508116478e-02 2.731192858828842759e-02
9.000000000000000000e+01 2.784546624716785837e-02 2.728886186308029232e-02 2.731265828266796550e-02
9.100000000000000000e+01 2.758371939812227086e-02 2.729563305545906066e-02 2.733365137091753674e-02
9.200000000000000000e+01 2.741467482289684093e-02 2.726310904644578537e-02 2.725750678254154624e-02
9.300000000000000000e+01 2.744576450614317348e-02 2.728612571602130957e-02 2.726471035944616136e-02
9.400000000000000000e+01 2.745727861595785232e-02 2.727648283206984131e-02 2.722900546779164280e-02
9.500000000000000000e+01 2.749637148459006461e-02 2.727971956679420273e-02 2.724024770023727657e-02
9.600000000000000000e+01 2.749283490070086183e-02 2.731133655381221340e-02 2.727934657850786954e-02
9.700000000000000000e+01 2.741614643299632864e-02 2.727503462063551529e-02 2.727604693056332255e-02
9.800000000000000000e+01 2.741984846855167676e-02 2.727920841462340429e-02 2.726729293048215513e-02
9.900000000000000000e+01 2.743443369205513654e-02 2.725701903712511934e-02 2.727135962009221912e-02
1.000000000000000000e+02 2.727827823676111721e-02 2.725382518163019588e-02 2.723936629090558531e-02


==> VanDerPol_Error_N.dat <==
x PredictiveEntropy MeanRelevance MLL
5.000000000000000104e-04 8.660000000000000000e+02 8.680000000000000000e+02 8.680000000000000000e+02
1.000000000000000021e-03 8.220000000000000000e+02 8.330000000000000000e+02 8.250000000000000000e+02
2.500000000000000052e-03 6.490000000000000000e+02 6.710000000000000000e+02 6.480000000000000000e+02
5.000000000000000104e-03 2.300000000000000000e+02 2.530000000000000000e+02 2.120000000000000000e+02
7.499999999999999722e-03 3.700000000000000000e+01 5.800000000000000000e+01 3.700000000000000000e+01
1.000000000000000021e-02 1.200000000000000000e+01 1.500000000000000000e+01 1.200000000000000000e+01
1.250000000000000069e-02 3.000000000000000000e+00 3.000000000000000000e+00 3.000000000000000000e+00
1.499999999999999944e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00


==> VanDerPol_Error_SMSE.dat <==
x PredictiveEntropy MeanRelevance MLL
5.000000000000000104e-04 7.171487554992999735e-04 5.740195019072999493e-04 6.762449443567000425e-04
1.000000000000000021e-03 7.207814888715999768e-04 5.610341335778000482e-04 6.842988897321999843e-04
2.500000000000000052e-03 6.766821282890000391e-04 5.781493370858000521e-04 6.426107679608000431e-04
5.000000000000000104e-03 6.037851568435999771e-04 6.294795017604000020e-04 5.954516901151000368e-04
7.499999999999999722e-03 8.079250956538000126e-04 8.506520556050000152e-04 7.897273714880999893e-04
1.000000000000000021e-02 1.152648811769400004e-03 1.308286250483899982e-03 1.145323064631200089e-03
1.250000000000000069e-02 1.651714578640200081e-03 1.663404113867399938e-03 1.651714578640200081e-03
1.499999999999999944e-02 1.817889773595699919e-03 1.818138760504600009e-03 1.817889773595699919e-03


==> VanDerPol_Error_Var.dat <==
x PredictiveEntropy MeanRelevance MLL
5.000000000000000104e-04 4.480288440976999947e-04 5.164710049649000280e-04 4.531167090843000013e-04
1.000000000000000021e-03 4.530145748975000037e-04 5.214048352371000207e-04 4.485233615063999985e-04
2.500000000000000052e-03 4.459319369092999761e-04 5.040333765491000371e-04 4.498778119106000063e-04
5.000000000000000104e-03 5.090304567474000438e-04 5.522430426484000072e-04 5.142492405838999586e-04
7.499999999999999722e-03 5.662667270619000000e-04 6.492779270173000246e-04 5.668544390643999540e-04
1.000000000000000021e-02 5.798213053629000090e-04 6.291636079114000047e-04 5.813227119874999922e-04
1.250000000000000069e-02 5.924731289479000370e-04 6.070030932663000129e-04 5.924731289479000370e-04
1.499999999999999944e-02 5.956942236435000060e-04 5.958366554886999726e-04 5.956942236435000060e-04


==> VanDerPol_Reject_Error_N.dat <==
x PredictiveEntropy MeanRelevance MLL
5.000000000000000104e-04 4.250000000000000000e+02 3.280000000000000000e+02 4.100000000000000000e+02
1.000000000000000021e-03 4.120000000000000000e+02 3.280000000000000000e+02 3.850000000000000000e+02
2.500000000000000052e-03 3.840000000000000000e+02 3.180000000000000000e+02 3.290000000000000000e+02
5.000000000000000104e-03 1.820000000000000000e+02 2.130000000000000000e+02 1.780000000000000000e+02
7.499999999999999722e-03 3.700000000000000000e+01 4.500000000000000000e+01 3.700000000000000000e+01
1.000000000000000021e-02 1.200000000000000000e+01 1.500000000000000000e+01 1.200000000000000000e+01
1.250000000000000069e-02 3.000000000000000000e+00 3.000000000000000000e+00 3.000000000000000000e+00
1.499999999999999944e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00


==> VanDerPol_Reject_Error_SMSE.dat <==
x PredictiveEntropy MeanRelevance MLL
5.000000000000000104e-04 7.497346739308000021e-04 6.145168553908000311e-04 6.770525815209000459e-04
1.000000000000000021e-03 7.368431951803000287e-04 6.145168553908000311e-04 6.744199757739000435e-04
2.500000000000000052e-03 6.766307529509999483e-04 6.270587393620000085e-04 6.448543210499000332e-04
5.000000000000000104e-03 6.062906619233999865e-04 6.124542292833000433e-04 5.906678088067000149e-04
7.499999999999999722e-03 8.079250956538000126e-04 9.661937751224000323e-04 7.897273714880999893e-04
1.000000000000000021e-02 1.152648811769400004e-03 1.308286250483899982e-03 1.145323064631200089e-03
1.250000000000000069e-02 1.651714578640200081e-03 1.663404113867399938e-03 1.651714578640200081e-03
1.499999999999999944e-02 1.817889773595699919e-03 1.818138760504600009e-03 1.817889773595699919e-03


==> VanDerPol_Reject_Error_Var.dat <==
x PredictiveEntropy MeanRelevance MLL
5.000000000000000104e-04 4.466040114655000126e-04 5.286742813786999900e-04 4.543219629313000074e-04
1.000000000000000021e-03 4.487762160154999897e-04 5.286742813786999900e-04 4.519455782298000164e-04
2.500000000000000052e-03 4.511220933958999904e-04 5.105113847964999532e-04 4.494632876129000111e-04
5.000000000000000104e-03 5.095862247677000268e-04 6.302723649031999678e-04 5.152981055115999709e-04
7.499999999999999722e-03 5.662667270619000000e-04 6.261642673230000166e-04 5.668544390643999540e-04
1.000000000000000021e-02 5.798213053629000090e-04 6.291636079114000047e-04 5.813227119874999922e-04
1.250000000000000069e-02 5.924731289479000370e-04 6.070030932663000129e-04 5.924731289479000370e-04
1.499999999999999944e-02 5.956942236435000060e-04 5.958366554886999726e-04 5.956942236435000060e-04

